Properties of 3D HI Filaments in the Smith High Velocity Cloud

We present findings of 3D filamentary structures in the Smith Cloud, a high-velocity cloud (HVC) located at $l=38^{\circ}$, $b=-13^{\circ}$. We use data from the Galactic Arecibo L-Band Feed Array \ion{H}{i} (GALFA-\ion{H}{i}) along with our new filament detection algorithm, \texttt{fil3d}, to characterize these structures. In this paper, we also discuss how different input parameters affect the output of \texttt{fil3d}. We study filaments in the local ISM and compare them to those found in the Smith Cloud. Based on thermal linewidth estimations we find supporting evidence that the Smith Cloud filaments are part of its warm neutral medium. We also find a relationship between thermal linewidth and the $v_{LSR}$ of the filaments. We study the plane-of-sky magnetic field as traced by Planck 353 GHz polarized dust emission along the line of sight and find the HI filaments in this region are not aligned with the magnetic field. This is likely related to their location close to dynamic processes in the Galactic Plane and/or the low column density of the filaments relative to emission in the Plane. The results show the HI filaments are found in a wide range of Galactic environments and form through multiple processes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
